Testing Processor Contracts in Speculative Decoding Engines

Speculative sampling can accelerate decoding without changing the target distribution. Its standard guarantee assumes that logits processors, which enforce constraints or modify token scores, receive the appropriate token prefix and state at each verification position. We formalize this processor-prefix contract and present BADC (branch-aware differential conformance testing). BADC combines enumerated references on tiny random models, checks of processor inputs and state, and simultaneous confidence bounds on output-event probabilities. Preregistered, source-informed experiments on selected Transformers and llama-cpp-python releases confirm two causes: processors read unverified drafts or advance state without rollback. For one pilot-selected prompt on a trained checkpoint, fresh samples give a 60.26-percentage-point lower bound on the difference in the probability of a predefined first-token event between ordinary and prompt-lookup decoding, with nominal simultaneous 95% coverage under within-arm i.i.d. sampling. Controlled comparisons establish no cause-recovery advantage of directed selection over random selection, while permutation testing detects each tested family at least as often as BADC. These findings connect processor-interface failures to observable decoding differences without establishing diagnostic superiority or workload prevalence.

==> SOURCE_SHA256.json <==
{
  "BUILD.md": {
    "bytes": 876,
    "sha256": "56ad0e83b82104776a5f8485af584c5f5a7eb0cd8a9464ea6fdc722130c1f2d2"
  },
  "TEMPLATE_PROVENANCE.md": {
    "bytes": 1066,
    "sha256": "4d98206f86e98e9c97888464ee6539cbccdad9cd2d6b825b2b8f95076914b143"
  },
  "algorithm.sty": {
    "bytes": 2223,
    "sha256": "93fd0eb31c112eb405833db8f1d7f5d238c7e691b1c05680d7276e68f36d564a"
  },
  "algorithmic.sty": {
    "bytes": 7414,
    "sha256": "48d18794a5d97c0479a588cc2eac0917992feb9da83acc4631b8f55757d80f9b"
  },
  "fancyhdr.sty": {
    "bytes": 20521,
    "sha256": "b56ec4434b9f4607529a4b23dc68ad8d4b94f1f631c8cddaf7da78140d53a5ea"
  },
  "figures/fig-overview-float.tex": {
    "bytes": 553,
    "sha256": "3a64d89bca0b927153e1bd3903e8c55dbefbcbb7609399e659468504e7d9b319"
  },
  "figures/fig-overview.pdf": {
    "bytes": 15468,
    "sha256": "e64c60810106498f3afcfb0a75a09dab34df593b11afafa2aafee2ad80e1fb89"
  },
  "figures/specs/fig-overview.json": {
    "bytes": 8494,
    "sha256": "4949278a55a85e3cd003063e30045184229983e3b4c7c854e9ac08f291152a24"
  },
  "figures/src/fig-overview.svg": {
    "bytes": 9623,
    "sha256": "2a3dc79e0d502c59aa6162d1562b5b4ef730903aa1656598a87d2d016de716b5"
  },
  "forloop.sty": {
    "bytes": 1720,
    "sha256": "7643af86d17f2ae51b37a18ed3cfd90251bb5ee2058a9b24485f11ac3925b333"
  },
  "licenses/forloop/forloop.dtx": {
    "bytes": 5156,
    "sha256": "8e9db8b654923f82a790908e4c79901c6a6d430b18df59d6ab1dde2b632e3688"
  },
  "licenses/forloop/forloop.ins": {
    "bytes": 1180,
    "sha256": "8068b072aa32c095ad18a4a0ef9fc5dca086b70fc9ed802c406d8d1a28975cb2"
  },
  "main.bbl": {
    "bytes": 18624,
    "sha256": "88c5b0b706bec4e9da390ae5fe56a82719174af1f827293c2326e1cef089e424"
  },
  "main.tex": {
    "bytes": 3981,
    "sha256": "eedc5ec82230e2695a87b4a4a32c2124a4a46c1db3ee569d69d9a6ed24bda724"
  },
  "mlsys2025.bst": {
    "bytes": 26917,
    "sha256": "c9c9f1b83e32512b93f6208e28ba2989fc691b6f70763ad0657a77d44bc067a7"
  },
  "mlsys2025.sty": {
    "bytes": 25967,
    "sha256": "05a9842992b7ef71851fd2380a1058f83b0faafc106602cabc4c169d372ad8e2"
  },
  "references.bib": {
    "bytes": 23409,
    "sha256": "4b6b39d1b2048b25bb8cab7c67c4dc53625fbd93ea058a72b28afc45f87abd2e"
  },
  "sections/00-abstract.tex": {
    "bytes": 1392,
    "sha256": "6367c4358e2ef0e1131d7d2d2ede80a28af61223774e7352d8ffee00492c4de2"
  },
  "sections/01-intro.tex": {
    "bytes": 2929,
    "sha256": "1e71cbafc48aa16c6b91a80dc77a57a381edb4e483caed4de28baae46e236e94"
  },
  "sections/02-background.tex": {
    "bytes": 2644,
    "sha256": "fc1812c95acd9de3af149455cae82c40ee7cdca57d28b52300363c5fecd81564"
  },
  "sections/03-problem.tex": {
    "bytes": 4821,
    "sha256": "95cda60a6666506c22b46f7049fc11372c2d3d506c6c212ee9cbdadc9c526e2b"
  },
  "sections/04-approach.tex": {
    "bytes": 7542,
    "sha256": "7894a77b5f7120b6fbd952cf7e6a62c32fbb391d09a0f1137c6677fc70e9a1f0"
  },
  "sections/05-design.tex": {
    "bytes": 5327,
    "sha256": "fe60313f7db8043ff6464692cafa56421f9fb3bce68e7034b459e5c7d0f4366a"
  },
  "sections/06-results.tex": {
    "bytes": 101,
    "sha256": "eb48757ea2a32fa61eaeb8ab39e38dcdd0d78b9efb7a447e831af6ec3ee75dfb"
  },
  "sections/06a-results.tex": {
    "bytes": 8454,
    "sha256": "99f5056d440330de405ac0372ed51fee2b74201f4b4abee4c9e352cf3d90b957"
  },
  "sections/06b-results.tex": {
    "bytes": 4965,
    "sha256": "bed64e0ed14265cf2cc3510a8eeb6043d88b787b6ad673f05963c30885211630"
  },
  "sections/07-discussion.tex": {
    "bytes": 5949,
    "sha256": "859abd3b68eaa8b7b1804df58bf644b286890e0400e64f36b5359cc80413b1c9"
  },
  "sections/08-related.tex": {
    "bytes": 2632,
    "sha256": "e2ac3a822eaacee1d49658468d1f3c0d4f26d22756bd8dd21abaad3711101aa4"
  },
  "sections/09-conclusion.tex": {
    "bytes": 605,
    "sha256": "aa5cda7a130b3788a6b6ff22d187eea5e5678fd09195f46b191d8f1cc88314b1"
  },
  "sections/10-data.tex": {
    "bytes": 533,
    "sha256": "e5e6b14ff42a0e753dad9ed275111f09f2abfb0953c3f78506773aebf8a19837"
  },
  "sections/11-ai-usage.tex": {
    "bytes": 855,
    "sha256": "0d6cc81c4aa1c13b4abc22fcd72b758fb433073bfa5d987b7d24a50f3de64d6c"
  },
  "supplement/additional-details.tex": {
    "bytes": 27852,
    "sha256": "ac43f3d297ac5b78139d94cf4413984b9cdd20849faa8015621e74634477220f"
  },
  "supplement/arxiv-restatement.tex": {
    "bytes": 2650,
    "sha256": "9da4282fe57e8fa2fd7ac3f2bf3b1d17c1af9fa83c40799b12242057d4daa40f"
  },
  "supplement/b1d-processor-matrix.tex": {
    "bytes": 10896,
    "sha256": "8d682474cc58f29f6b6c578c238bf1c04982ad0ea27b4f5f0036a5a24c077eb0"
  },
  "supplement/missing-hypothesis.tex": {
    "bytes": 5250,
    "sha256": "a6f343709896d2219920af2ce86f0b3b22bb51f7082a3f9ca5f355cdc1f3ffca"
  },
  "supplement/proof-body-mlsys.tex": {
    "bytes": 8922,
    "sha256": "7008a8a73554fd729b0824f493d922bfb083d711fe9c58ad02a8ef88df79c0a1"
  },
  "supplement/proof-body.tex": {
    "bytes": 8730,
    "sha256": "81b145a5c7efb3f38530103e8b915a9281a92a1beff2f00c42aa65aae5a249e6"
  },
  "supplement/second-host-returned-event.tex": {
    "bytes": 4075,
    "sha256": "2f8eff487fc79e346df67c514fef041bce246951ecbe4e3f56b8dae6bda6e2d0"
  },
  "supplement/workflow-comparison.tex": {
    "bytes": 4616,
    "sha256": "5129de1f0db81d7f1737777027f46d630941c227861ef7924926207a3e43db2f"
  },
  "tables/assurance-scope.tex": {
    "bytes": 835,
    "sha256": "e1a8fedae71b2b675ec11ff12e705d065d93e2f5395fa75bc1f5fb31df4bc2e9"
  },
  "tables/numbers.tex": {
    "bytes": 23881,
    "sha256": "7b2557320b00d48256f917f310703c8b8dbfe65ad05b0d1c40f63d6d1cd41e8c"
  },
  "tables/numbers_m1.tex": {
    "bytes": 3460,
    "sha256": "a2264a52e55c621273cb6581a61754fd988864593dee1ca7803c6a4d02435553"
  },
  "tables/numbers_m2.tex": {
    "bytes": 5754,
    "sha256": "80214358c06c51080a1eabbcc1e0be8e1f88de0f0006cfea0008ca2a6561a0a8"
  },
  "tables/numbers_m3.tex": {
    "bytes": 945,
    "sha256": "2af4cd4fbeb3254c7b6f1113edfa278a1d6d59cb0a46f6f9f11f7c779ac07c64"
  },
  "tables/numbers_m4.tex": {
    "bytes": 579,
    "sha256": "f4c545fdeef31d0a3ae752bc5b6ff7ba1a8295469503d40d4e6218a95fa19f1f"
  },
  "tables/rq7a.tex": {
    "bytes": 262,
    "sha256": "83d9847aa29411bdea8bfc47a011bf758da3e28c85209d55a055127cd86503c6"
  },
  "tables/rq7b.tex": {
    "bytes": 256,
    "sha256": "4f27970f51e7a1e869d7fd0f5b404b4bf13be46d304ceb4eed716eae259e98fe"
  },
  "tables/rq8a.tex": {
    "bytes": 452,
    "sha256": "06b1278db63ecb8200a3f69075ecd30bb0e11dd0de339aacc04127b3b3c0c0bf"
  },
  "tables/rq8b.tex": {
    "bytes": 277,
    "sha256": "c8abbd17830bab476207b171d6fa7ba66799b03fac48045be081194746c3d494"
  },
  "tables/s12.tex": {
    "bytes": 2537,
    "sha256": "fa8cf4e78b3a03ec1f4e2d6aa19880439f880fca972cd16f2b2bd15febb94fcd"
  },
  "tables/s3.tex": {
    "bytes": 525,
    "sha256": "474c3592298fc56f0ebc734797c00f28674dd418821bb689153ce76d6751ef3c"
  },
  "tables/tab-evidence-scope.tex": {
    "bytes": 809,
    "sha256": "6019c1b90a01f640fe0a556c29abe1e4ed59088a49db970722dd37ee1314382c"
  },
  "tables/tab-marginal.tex": {
    "bytes": 729,
    "sha256": "1b68a04ecfac1fcb7bbf4af076299843ec6065bcb13e416522ea74acf3dd342a"
  },
  "tables/tab-rq3.tex": {
    "bytes": 992,
    "sha256": "d06b703552a5d4c4072dd834ffa1d5af2d66992dc6582fe92f6b0fd059afea6a"
  },
  "tables/tab-rq4.tex": {
    "bytes": 1223,
    "sha256": "724c559cdc44c9d3f9fd70c530fb62e0d40edfe5adac81d574d28702cf0caccd"
  },
  "tables/tab-s12.tex": {
    "bytes": 888,
    "sha256": "1ef87ed0de9e68a4fae0cd7eecbb853a4c1914f7fe3a2cf9fd2687b5dce594eb"
  },
  "tables/tab-s3.tex": {
    "bytes": 914,
    "sha256": "b44dcb7379d58780d5787609b41685554914cc506abe44e13d4eea7d3a6eda47"
  },
  "tables/tab-trained-event.tex": {
    "bytes": 698,
    "sha256": "48dee1b27c1625f56d91a04c389024e25469fdb155523e311addf32f595e81d2"
  },
  "tables/tab-trained.tex": {
    "bytes": 639,
    "sha256": "c8694e6ddef0ca8538b0224fccca7f40eb54f0cdbd58fe92e28cb66a9a1d9d18"
  }
}


==> figures/specs/fig-overview.json <==
{
 "title": "Fig. 1 (ICST): BADC pipeline and the llama-cpp-python mechanism",
 "canvas": {
  "width": 1350,
  "height": 250
 },
 "style": {
  "font_family": "Nimbus Roman, Times New Roman, serif",
  "font_size": 19,
  "bg_color": "#ffffff"
 },
 "nodes": [
  {
   "id": "b0",
   "label": "",
   "x": 111,
   "y": 59,
   "width": 210,
   "height": 106,
   "shape": "rounded",
   "fill": "#dbe8f5",
   "stroke": "#1f4e79"
  },
  {
   "id": "b1",
   "label": "",
   "x": 393,
   "y": 59,
   "width": 210,
   "height": 106,
   "shape": "rounded",
   "fill": "#dbe8f5",
   "stroke": "#1f4e79"
  },
  {
   "id": "b2",
   "label": "",
   "x": 675,
   "y": 59,
   "width": 210,
   "height": 106,
   "shape": "rounded",
   "fill": "#dbe8f5",
   "stroke": "#1f4e79"
  },
  {
   "id": "b3",
   "label": "",
   "x": 957,
   "y": 59,
   "width": 210,
   "height": 106,
   "shape": "rounded",
   "fill": "#dbe8f5",
   "stroke": "#1f4e79"
  },
  {
   "id": "b4",
   "label": "",
   "x": 1239,
   "y": 59,
   "width": 210,
   "height": 106,
   "shape": "rounded",
   "fill": "#dbe8f5",
   "stroke": "#1f4e79"
  },
  {
   "id": "s0",
   "label": "engine E",
   "x": 111,
   "y": 24,
   "width": 190,
   "height": 24,
   "shape": "rect",
   "fill": "#dbe8f5",
   "stroke": "#dbe8f5",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "s1",
   "label": "kernel oracle",
   "x": 393,
   "y": 24,
   "width": 190,
   "height": 24,
   "shape": "rect",
   "fill": "#dbe8f5",
   "stroke": "#dbe8f5",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "s2",
   "label": "channels S, R",
   "x": 675,
   "y": 24,
   "width": 190,
   "height": 24,
   "shape": "rect",
   "fill": "#dbe8f5",
   "stroke": "#dbe8f5",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "s3",
   "label": "hypotheses",
   "x": 957,
   "y": 24,
   "width": 190,
   "height": 24,
   "shape": "rect",
   "fill": "#dbe8f5",
   "stroke": "#dbe8f5",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "s4",
   "label": "frozen repair",
   "x": 1239,
   "y": 24,
   "width": 190,
   "height": 24,
   "shape": "rect",
   "fill": "#dbe8f5",
   "stroke": "#dbe8f5",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t0",
   "label": "c",
   "x": 26,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#ffffff",
   "stroke": "#222222",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t1",
   "label": "d",
   "x": 72,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#ffffff",
   "stroke": "#222222",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t2",
   "label": "a",
   "x": 118,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#ffffff",
   "stroke": "#222222",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t3",
   "label": "b",
   "x": 164,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#ffffff",
   "stroke": "#222222",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t4",
   "label": "t",
   "x": 210,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#e6e6e6",
   "stroke": "#222222",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t5",
   "label": "d1",
   "x": 256,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#fbe5d6",
   "stroke": "#c55a11",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t6",
   "label": "d2",
   "x": 302,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#fbe5d6",
   "stroke": "#c55a11",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t7",
   "label": "d3",
   "x": 348,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#fbe5d6",
   "stroke": "#c55a11",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "t8",
   "label": "d4",
   "x": 394,
   "y": 183,
   "width": 40,
   "height": 40,
   "shape": "rect",
   "fill": "#fbe5d6",
   "stroke": "#c55a11",
   "text_color": "#222222",
   "font_size": 20
  },
  {
   "id": "bar_prefix",
   "label": "",
   "x": 118,
   "y": 212,
   "width": 224,
   "height": 4,
   "shape": "rect",
   "fill": "#222222",
   "stroke": "#222222"
  },
  {
   "id": "bar_buf",
   "label": "",
   "x": 210,
   "y": 154,
   "width": 408,
   "height": 4,
   "shape": "rect",
   "fill": "#c55a11",
   "stroke": "#c55a11"
  },
  {
   "id": "mech_title",
   "label": "llama-cpp-python, one verification block",
   "x": 742,
   "y": 134,
   "width": 350,
   "height": 24,
   "shape": "rect",
   "fill": "#ffffff",
   "stroke": "#ffffff",
   "text_color": "#222222",
   "font_size": 20
  }
 ],
 "edges": [
  {
   "from": "b0",
   "to": "b1",
   "color": "#1f4e79",
   "thickness": 2
  },
  {
   "from": "b1",
   "to": "b2",
   "color": "#1f4e79",
   "thickness": 2
  },
  {
   "from": "b2",
   "to": "b3",
   "color": "#1f4e79",
   "thickness": 2
  },
  {
   "from": "b3",
   "to": "b4",
   "color": "#1f4e79",
   "thickness": 2
  }
 ],
 "groups": [],
 "labels": [
  {
   "text": "configuration c,",
   "x": 111,
   "y": 66.5,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "speculation off, on",
   "x": 111,
   "y": 89.5,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "teacher-forced",
   "x": 393,
   "y": 55.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "engine kernel: exact",
   "x": 393,
   "y": 78.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "speculation-off law P",
   "x": 393,
   "y": 101.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "witnesses; lower",
   "x": 675,
   "y": 55.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "bounds on the law",
   "x": 675,
   "y": 78.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "difference; records",
   "x": 675,
   "y": 101.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "exact law of the",
   "x": 957,
   "y": 55.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "registered hypothesis, by",
   "x": 957,
   "y": 78.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "replaying the drafter",
   "x": 957,
   "y": 101.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "bounds the remaining",
   "x": 1239,
   "y": 55.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "discrepancy on frozen",
   "x": 1239,
   "y": 78.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "events; eligibility E1-E9",
   "x": 1239,
   "y": 101.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "draws",
   "x": 252,
   "y": 45,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "law P",
   "x": 534,
   "y": 45,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "failure",
   "x": 816,
   "y": 45,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "fits",
   "x": 1098,
   "y": 45,
   "font_size": 19,
   "color": "#222222",
   "anchor": "middle"
  },
  {
   "text": "buffer passed to every logits processor",
   "x": 6,
   "y": 141,
   "font_size": 19,
   "color": "#c55a11",
   "anchor": "start"
  },
  {
   "text": "logical prefix (what the model conditions on)",
   "x": 6,
   "y": 239,
   "font_size": 19,
   "color": "#222222",
   "anchor": "start"
  },
  {
   "text": "At each sampled position t of the block, the model's logits",
   "x": 570,
   "y": 165.5,
   "font_size": 19,
   "color": "#222222",
   "anchor": "start"
  },
  {
   "text": "come from the logical prefix, but user and built-in processors",
   "x": 570,
   "y": 190.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "start"
  },
  {
   "text": "receive the whole evaluated buffer, including the unverified",
   "x": 570,
   "y": 214.5,
   "font_size": 19,
   "color": "#222222",
   "anchor": "start"
  },
  {
   "text": "drafts d1 to d4 (llama.py:742, release 0.3.35).",
   "x": 570,
   "y": 239.0,
   "font_size": 19,
   "color": "#222222",
   "anchor": "start"
  }
 ]
}

